Agent-as-a-Judge: Evaluate Agents with Agents

Contemporary evaluation techniques are inadequate for agentic systems. These approaches either focus exclusively on final outcomes -- ignoring the step-by-step nature of agentic systems, or require excessive manual labour. To address this, we introduce the Agent-as-a-Judge framework, wherein agentic systems are used to evaluate agentic systems. This is an organic extension of the LLM-as-a-Judge framework, incorporating agentic features that enable intermediate feedback for the entire task-solving process. We apply the Agent-as-a-Judge to the task of code generation. To overcome issues with existing benchmarks and provide a proof-of-concept testbed for Agent-as-a-Judge, we present DevAI, a new benchmark of 55 realistic automated AI development tasks. It includes rich manual annotations, like a total of 365 hierarchical user requirements. We benchmark three of the popular agentic systems using Agent-as-a-Judge and find it dramatically outperforms LLM-as-a-Judge and is as reliable as our human evaluation baseline. Altogether, we believe that Agent-as-a-Judge marks a concrete step forward for modern agentic systems -- by providing rich and reliable reward signals necessary for dynamic and scalable self-improvement.

==> tweet.txt <==
�� Can AI agents evaluate other AI agents as effectively as humans? Yes, they can!

Introducing Agent-as-a-Judge, a breakthrough framework that cuts 97% of the cost and time while delivering rich, continuous feedback. Unlike traditional methods, it captures the step-by-step nature of agentic systems. 

We also created DevAI, a benchmark with 55 automated AI development tasks and 365 requirements.  Agent-as-a-Judge outperforms LLM-as-a-Judge and aligns closely with human evaluations. The real game-changer?  It provides reliable reward signals, paving the way for scalable, self-improving AI systems. 

�� http://arxiv.org/abs/2410.10934v1
�� https://github.com/metauto-ai/agent-as-a-judge
